The accretion properties of a low-mass Active Galactic Nucleus: UGC 6728

We present a comprehensive analysis of approximately $15$ years ($2006-2021$) of X-ray observations of UGC~6728, a low-mass bare AGN, for the first time. Our study encompasses both spectral and temporal aspects of this source. The spectral properties of this source are studied using various phenomenological and physical models. We conclude that (a) the observed variability in X-ray luminosity is not attributed to the Hydrogen column density ($N_H$) as UGC~6728 exhibits a bare nucleus, implying a negligible $N_H$ contribution along the line of sight, and (b) the spectral slope in the X-ray band demonstrates a systematic variation over time, indicating a transition from a relatively hard state to a comparatively soft state. We propose that the underlying accretion dynamics around the central object account for this behavior. By performing X-ray spectral fitting, we estimate the mass of the central supermassive black hole (SMBH) in UGC~6728 to be $M_{BH}=(7.13\pm1.23)\times10^5$ M$_\odot$ with spin $a=0.97^{+0.20}_{-0.27}$ and inclination angle $i=49.5\pm14.5$ degree. Based on our spectral and temporal analysis, we suggest that UGC~6728 lacks a prominent Compton hump or exhibits a very subtle hump that remains undetectable in our analysis. Furthermore, the high-energy X-ray photons in this source are likely to originate from the low-energy X-ray photons through inverse Compton scattering in a Compton cloud, highlighting a connection between the emission in two energy ranges. We notice a strong soft excess component in the initial part of our observations, which later reduced substantially. This variation of soft excess is explained in view of accretion dynamics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
